geomstats: a Python Package for Riemannian Geometry in Machine Learning

We introduce geomstats, a python package that performs computations on manifolds such as hyperspheres, hyperbolic spaces, spaces of symmetric positive definite matrices and Lie groups of transformations. We provide efficient and extensively unit-tested implementations of these manifolds, together with useful Riemannian metrics and associated Exponential and Logarithm maps. The corresponding geodesic distances provide a range of intuitive choices of Machine Learning loss functions. We also give the corresponding Riemannian gradients. The operations implemented in geomstats are available with different computing backends such as numpy, tensorflow and keras. We have enabled GPU implementation and integrated geomstats manifold computations into keras deep learning framework. This paper also presents a review of manifolds in machine learning and an overview of the geomstats package with examples demonstrating its use for efficient and user-friendly Riemannian geometry.

==> geomstats_classes.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geomstats_classes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{926.92913386bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03975535)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{geomstats_classes.pdf}}%
    \put(0.4393541,0.84391567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Manifold}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{geomstats_classes.pdf}}%
    \put(0.87078316,0.8404049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Lie group}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{geomstats_classes.pdf}}%
    \put(0.5819173,0.40954362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Euclidean}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{geomstats_classes.pdf}}%
    \put(0.57827604,0.47831894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Minkowski}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{geomstats_classes.pdf}}%
    \put(0.5742306,0.16905208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Hypersphere}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{geomstats_classes.pdf}}%
    \put(0.58394,0.21778137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Hyperbolic}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{geomstats_classes.pdf}}%
    \put(0.23682616,0.85213342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Riemannian \\ metric}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{geomstats_classes.pdf}}%
    \put(0.232376,0.41520747){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Euclidean\\ metric}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{geomstats_classes.pdf}}%
    \put(0.23399423,0.48317362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Minkowski\\ metric}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{geomstats_classes.pdf}}%
    \put(0.22913946,0.17633416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Hypersphere\\ metric}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{geomstats_classes.pdf}}%
    \put(0.22913948,0.23072731){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Hyperbolic\\ metric}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{geomstats_classes.pdf}}%
    \put(0.61347284,0.85051512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Riemannian \\ manifold}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{geomstats_classes.pdf}}%
    \put(0.23516134,0.77275558){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Invariant \\ metric}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{geomstats_classes.pdf}}%
    \put(0.89818794,0.61833042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$SO(n)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{geomstats_classes.pdf}}%
    \put(0.89826354,0.68865678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$SE(n)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{geomstats_classes.pdf}}%
    \put(0.57503973,0.07942037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPD matrices}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{geomstats_classes.pdf}}%
    \put(0.44274813,0.47670072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^n$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{geomstats_classes.pdf}}%
    \put(0.44112991,0.40711625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R^n$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{geomstats_classes.pdf}}%
    \put(0.22752126,0.0778021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SPD metric}}}%
    \put(0.2347354,0.7392005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(class of metrics that\\ can only be defined\\  on a Lie group)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{geomstats_classes.pdf}}%
  \end{picture}%
\endgroup%

